D2M: A Decentralized, Privacy-Preserving, Incentive-Compatible Data Marketplace for Collaborative Learning

The rising demand for collaborative machine learning and data analytics calls for secure and decentralized data sharing frameworks that balance privacy, trust, and incentives. Existing approaches, including federated learning (FL) and blockchain-based data markets, fall short: FL often depends on trusted aggregators and lacks Byzantine robustness, while blockchain frameworks struggle with computation-intensive training and incentive integration. We present \prot, a decentralized data marketplace that unifies federated learning, blockchain arbitration, and economic incentives into a single framework for privacy-preserving data sharing. \prot\ enables data buyers to submit bid-based requests via blockchain smart contracts, which manage auctions, escrow, and dispute resolution. Computationally intensive training is delegated to \cone\ (\uline{Co}mpute \uline{N}etwork for \uline{E}xecution), an off-chain distributed execution layer. To safeguard against adversarial behavior, \prot\ integrates a modified YODA protocol with exponentially growing execution sets for resilient consensus, and introduces Corrected OSMD to mitigate malicious or low-quality contributions from sellers. All protocols are incentive-compatible, and our game-theoretic analysis establishes honesty as the dominant strategy. We implement \prot\ on Ethereum and evaluate it over benchmark datasets -- MNIST, Fashion-MNIST, and CIFAR-10 -- under varying adversarial settings. \prot\ achieves up to 99\% accuracy on MNIST and 90\% on Fashion-MNIST, with less than 3\% degradation up to 30\% Byzantine nodes, and 56\% accuracy on CIFAR-10 despite its complexity. Our results show that \prot\ ensures privacy, maintains robustness under adversarial conditions, and scales efficiently with the number of participants, making it a practical foundation for real-world decentralized data sharing.

==> data/accuracy_data.csv <==
Rounds,CIFAR10_Accuracy_1,MNIST_Accuracy_1,FashionMNIST_Accuracy_1,CIFAR10_Accuracy,MNIST_Accuracy,FashionMNIST_Accuracy
0,0,0,0,0,0,0
2,45,78.8,59,0.45,0.788,0.59
4,57,99,87.42,0.57,0.99,0.8742
6,55.5,99.23,88.67,0.555,0.9923,0.8867
8,54.8,99.78,88.45,0.548,0.9978,0.8845
10,54.5,99.67,87.53,0.545,0.9967,0.8753
12,53.799142,99.13,89.01,0.53799142,0.9913,0.8901
14,54.4216,99.81,88.17,0.544216,0.9981,0.8817
16,53.556658,99.4,88.49,0.53556658,0.994,0.8849
18,54.326908,99.02,87.68,0.54326908,0.9902,0.8768
20,54.70822,98.77,88.29,0.5470822,0.9877,0.8829
22,54.822103,98.59,87.91,0.54822103,0.9859,0.8791
24,54.479066,98.88,89.05,0.54479066,0.9888,0.8905
26,53.969251,98.44,89.22,0.53969251,0.9844,0.8922
28,54.359788,98.97,88.38,0.54359788,0.9897,0.8838
30,54.594071,99.48,87.95,0.54594071,0.9948,0.8795
32,53.980052,99.25,89.19,0.53980052,0.9925,0.8919
34,54.384119,99.04,88.52,0.54384119,0.9904,0.8852
36,53.721787,98.61,88.05,0.53721787,0.9861,0.8805
38,53.987235,98.74,87.77,0.53987235,0.9874,0.8777
40,54.767687,98.99,89.41,0.54767687,0.9899,0.8941
42,54.211002,98.57,87.64,0.54211002,0.9857,0.8764
44,54.268946,98.85,89.07,0.54268946,0.9885,0.8907
46,54.652236,98.93,89.52,0.54652236,0.9893,0.8952
48,53.832917,98.79,88.69,0.53832917,0.9879,0.8869
50,53.50128,98.66,88.33,0.5350128,0.9866,0.8833

==> data/d2m.csv <==
Communication_Round,20,30,40,50,Communication_Round_1,20_1,30_1,40_1,50_1
1,0.401675,0.4829,0.571625,0.286375,6,0.5619,0.494275,0.5171,0.2187
2,0.524,0.522675,0.48375,0.342425,8,0.5637,0.576025,0.47545,0.2573
3,0.5505,0.50105,0.4797,0.35755,10,0.5654,0.572225,0.391875,0.2666
4,0.50055,0.554275,0.449975,0.3525,12,0.5699,0.50245,0.483775,0.30105
5,0.5552,0.535975,0.425025,0.44085,14,0.561875,0.471575,0.35945,0.3515
6,0.5619,0.494275,0.5171,0.2187,16,0.567675,0.4823,0.354575,0.203775
7,0.48695,0.5131,0.445325,0.3971,18,0.5508,0.458125,0.462125,0.340225
8,0.5637,0.576025,0.47545,0.2573,20,0.564125,0.56685,0.3698,0.3174
9,0.509275,0.521875,0.539725,0.371575,,,,,
10,0.5654,0.572225,0.391875,0.2666,,,,,
11,0.554975,0.5725,0.5476,0.30105,,,,,
12,0.5699,0.50245,0.483775,0.30105,,,,,
13,0.489775,0.30995,0.42245,0.3113,,,,,
14,0.561875,0.471575,0.35945,0.3515,,,,,
15,0.5658,0.5554,0.4767,0.395625,,,,,
16,0.567675,0.4823,0.354575,0.203775,,,,,
17,0.55595,0.563775,0.3264,0.294325,,,,,
18,0.5508,0.458125,0.462125,0.340225,,,,,
19,0.55255,0.4838,0.434325,0.296875,,,,,
20,0.564125,0.56685,0.3698,0.3174,,,,,

==> data/d2m_FashionMNIST.csv <==
Communication Round,20,30,40,50,Communication_Round_1,20_1,30_1,40_1,50_1
1,0.8533,0.860275,0.846375,0.802875,6,0.894975,0.870975,0.669925,0.870075
2,0.876575,0.856675,0.870525,0.871725,8,0.89705,0.873025,0.873175,0.84465
3,0.886825,0.88295,0.8796,0.67215,10,0.89575,0.886075,0.8563,0.8446
4,0.890775,0.8906,0.8646,0.84775,12,0.891725,0.8748,0.858025,0.670275
5,0.891575,0.890025,0.8834,0.845275,14,0.88605,0.8893,0.87475,0.651325
6,0.894975,0.870975,0.669925,0.870075,16,0.901825,0.870675,0.869775,0.826
7,0.896225,0.8685,0.855425,0.67065,18,0.89265,0.8555,0.8667,0.61675
8,0.89705,0.873025,0.873175,0.84465,20,0.89975,0.8861,0.8727,0.4786
9,0.898875,0.887925,0.88155,0.866225,,,,,
10,0.89575,0.886075,0.8563,0.8446,,,,,
11,0.90115,0.85975,0.67295,0.869225,,,,,
12,0.891725,0.8748,0.858025,0.670275,,,,,
13,0.89105,0.8879,0.87635,0.82685,,,,,
14,0.88605,0.8893,0.87475,0.651325,,,,,
15,0.896075,0.889625,0.8879,0.67505,,,,,
16,0.901825,0.870675,0.869775,0.826,,,,,
17,0.90235,0.690825,0.878175,0.6005,,,,,
18,0.89265,0.8555,0.8667,0.61675,,,,,
19,0.894425,0.88425,0.689675,0.8064,,,,,
20,0.89975,0.8861,0.8727,0.4786,,,,,

==> data/d2m_MNIST.csv <==
Communication Round,20,30,40,50,Communication_Round_1,20_1,30_1,40_1,50_1
1,0.9729,0.971375,0.9667,0.9723,6,0.984375,0.983975,0.984025,0.7597
2,0.983,0.980075,0.9776,0.980625,8,0.985625,0.9851,0.9837,0.972725
3,0.985125,0.98055,0.982125,0.98075,10,0.987175,0.985675,0.983825,0.754975
4,0.98345,0.9801,0.779175,0.981325,12,0.985875,0.984625,0.774575,0.747425
5,0.9854,0.980925,0.980975,0.980725,14,0.983975,0.98525,0.809875,0.76595
6,0.984375,0.983975,0.984025,0.7597,16,0.986925,0.983725,0.981475,0.31815
7,0.985325,0.984475,0.9855,0.762025,18,0.983625,0.985475,0.984675,0.7237
8,0.985625,0.9851,0.9837,0.972725,20,0.98635,0.980975,0.980975,0.960275
9,0.986425,0.9856,0.981875,0.536725,,,,,
10,0.987175,0.985675,0.983825,0.754975,,,,,
11,0.98495,0.98595,0.9829,0.7565,,,,,
12,0.985875,0.984625,0.774575,0.747425,,,,,
13,0.986125,0.98505,0.980675,0.96255,,,,,
14,0.983975,0.98525,0.809875,0.76595,,,,,
15,0.986075,0.98475,0.9803,0.75075,,,,,
16,0.986925,0.983725,0.981475,0.31815,,,,,
17,0.98535,0.98555,0.98065,0.520425,,,,,
18,0.983625,0.985475,0.984675,0.7237,,,,,
19,0.9862,0.781325,0.984625,0.738825,,,,,
20,0.98635,0.980975,0.980975,0.960275,,,,,

==> data/no_krum.csv <==
Communication_Round,20,30,40,50,Communication_Round_1,20_1,30_1,40_1,50_1
1,0.4489,0.1,0.2709,0.2342,6,0.2423,0.5419,0.527,0.2067
2,0.3074,0.3673,0.5137,0.496,8,0.5544,0.5568,0.5468,0.2372
3,0.5143,0.2563,0.5291,0.5212,10,0.4963,0.3559,0.3034,0.02
4,0.4936,0.5164,0.0044,0.547,12,0.5256,0.1001,0.4233,0.2718
5,0.5363,0.5461,0.4668,0.481,14,0.5657,0.4258,0.4874,0.4072
6,0.2423,0.5419,0.527,0.2067,16,0.5231,0.4888,0.4666,0.4267
7,0.424,0.4966,0.3985,0.4959,18,0.5607,0.3656,0.5182,0.3765
8,0.5544,0.5568,0.5468,0.2372,20,0.5755,0.5443,0.4846,0.3035
9,0.5586,0.0753,0.1179,0.1,,,,,
10,0.4963,0.3559,0.3034,0.02,,,,,
11,0.1798,0.5344,0.4553,0.3671,,,,,
12,0.5256,0.1001,0.4233,0.2718,,,,,
13,0.56,0.1,0.3399,0.351,,,,,
14,0.5657,0.4258,0.4874,0.4072,,,,,
15,0.5705,0.2909,0.1555,0.428,,,,,
16,0.5231,0.4888,0.4666,0.4267,,,,,
17,0.4221,0.1,0.4585,0.0982,,,,,
18,0.5607,0.3656,0.5182,0.3765,,,,,
19,0.5557,0.5098,0.5194,0.4631,,,,,
20,0.5755,0.5443,0.4846,0.3035,,,,,

==> data/no_krum_FashionMNIST.csv <==
Communication Round,20,30,40,50,Communication_Round_1,20_1,30_1,40_1,50_1
1,0.8478,0.8374,0.8629,0.841,6,0.9,0.8915,0.8491,0.1
2,0.8757,0.8678,0.1,0.8515,8,0.9051,0.9004,0.8564,0.1
3,0.8884,0.8874,0.7966,0.8615,10,0.897,0.8261,0.7861,0.8318
4,0.8964,0.8776,0.8417,0.8565,12,0.9049,0.7868,0.8718,0.7907
5,0.8978,0.8893,0.1891,0.8646,14,0.8884,0.8468,0.7274,0.6249
6,0.9,0.8915,0.8491,0.1,16,0.8585,0.8161,0.8643,0.0719
7,0.9042,0.9024,0.87,0.7498,18,0.8917,0.8588,0.8803,0.851
8,0.9051,0.9004,0.8564,0.1,20,0.9101,0.7904,0.8494,0.7037
9,0.8714,0.9022,0.869,0.5278,,,,,
10,0.897,0.2351,0.7861,0.8318,,,,,
11,0.8681,0.1,0.8415,0.8413,,,,,
12,0.9049,0.7868,0.8718,0.7907,,,,,
13,0.8864,0.832,0.1,0.8645,,,,,
14,0.8884,0.8468,0.7274,0.6249,,,,,
15,0.8972,0.8564,0.8448,0.8519,,,,,
16,0.8585,0.3276,0.8643,0.0719,,,,,
17,0.9028,0.8195,0.8742,0.821,,,,,
18,0.8917,0.8588,0.8803,0.851,,,,,
19,0.9032,0.8719,0.7244,0.8668,,,,,
20,0.9101,0.7904,0.8494,0.7037,,,,,

==> data/no_krum_MNIST.csv <==
Communication Round,20,30,40,50,Communication_Round_1,20_1,30_1,40_1,50_1
1,0.9627,0.9684,0.9777,0.9787,6,0.985,0.9868,0.9759,0.9791
2,0.9765,0.9833,0.9778,0.2639,8,0.9835,0.9567,0.8338,0.1135
3,0.9796,0.9829,0.9819,0.6291,10,0.987,0.9832,0.9856,0.9643
4,0.9829,0.9857,0.979,0.9749,12,0.985,0.9867,0.9843,0.9667
5,0.9846,0.983,0.9848,0.9704,14,0.9871,0.9767,0.9869,0.9743
6,0.985,0.9868,0.9759,0.9791,16,0.987,0.9776,0.9766,0.0892
7,0.9863,0.9877,0.9831,0.1039,18,0.9836,0.9828,0.4569,0.9713
8,0.9835,0.5929,0.8338,0.1135,20,0.9852,0.9828,0.9567,0.4789
9,0.9858,0.9809,0.9816,0.938,,,,,
10,0.987,0.9832,0.9856,0.9643,,,,,
11,0.9871,0.9865,0.9745,0.2011,,,,,
12,0.985,0.9867,0.9843,0.9667,,,,,
13,0.9828,0.9875,0.9853,0.977,,,,,
14,0.9871,0,0.9869,0.9743,,,,,
15,0.9875,0.855,0.9856,0.9779,,,,,
16,0.987,0.9776,0.9766,0.0892,,,,,
17,0.8027,0.9822,0.9817,0.885,,,,,
18,0.9836,0.9828,0.4569,0.9713,,,,,
19,0.9845,0.9832,0.9774,0.1135,,,,,
20,0.9852,0.9828,0.9567,0.4789,,,,,

==> data/no_yoda.csv <==
Communication_Round,20,30,40,50,Communication_Round_1,20_1,30_1,40_1,50_1
1,0.098,0.1218,0.0766,0.109,6,0.0947,0.0766,0.0989,0.1015
2,0.1094,0.1139,0.0891,0.1034,8,0.1046,0.0992,0.1,0.12
3,0.0956,0.1228,0.096,0.0994,10,0.1004,0.1,0.1001,0.0917
4,0.0998,0.1086,0.0975,0.1136,12,0.0982,0.0975,0.1086,0.0945
5,0.1021,0.116,0.0978,0.1067,14,0.1023,0.101,0.1089,0.1007
6,0.0947,0.0766,0.0989,0.1015,16,0.1045,0.1001,0.116,0.098
7,0.096,0.1089,0.0992,0.1259,18,0.0933,0.1087,0.1218,0.0928
8,0.1046,0.0992,0.1,0.12,20,0.0955,0.0891,0.1314,0.1247
9,0.0895,0.1001,0.1001,0.0971,,,,,
10,0.1004,0.1,0.1001,0.0917,,,,,
11,0.0899,0.1187,0.101,0.1084,,,,,
12,0.0982,0.0975,0.1086,0.0945,,,,,
13,0.1157,0.1314,0.1087,0.1012,,,,,
14,0.1023,0.101,0.1089,0.1007,,,,,
15,0.0885,0.0978,0.1139,0.1004,,,,,
16,0.1045,0.1001,0.116,0.098,,,,,
17,0.0964,0.0989,0.1187,0.09,,,,,
18,0.0933,0.1087,0.1218,0.0928,,,,,
19,0.0986,0.096,0.1228,0.098,,,,,
20,0.0955,0.0891,0.1314,0.1247,,,,,

==> data/no_yoda_FashionMNIST.csv <==
Communication Round,20,30,40,50,Communication_Round_1,20_1,30_1,40_1,50_1
1,0.0818,0.7313,0.179,0.142,6,0.6055,0.8755,0.8365,0.1
2,0.0835,0.7835,0.199,0.101,8,0.7576,0.8622,0.809,0.7018
3,0.3445,0.8031,0.2082,0.1,10,0.8183,0.8,0.8696,0.8079
4,0.5477,0.8526,0.8349,0.1,12,0.8432,0.7106,0.8769,0.7367
5,0.5815,0.8738,0.8418,0.1,14,0.8544,0.53,0.8707,0.8175
6,0.6055,0.8755,0.8365,0.1,16,0.8644,0.8549,0.8769,0.734
7,0.6126,0.8703,0.83,0.725,18,0.8688,0.8914,0.8445,0.8481
8,0.7576,0.8622,0.809,0.7018,20,0.8744,0.8998,0.8199,0.825
9,0.8164,0.84,0.87,0.8186,,,,,
10,0.8183,0.8,0.8696,0.8079,,,,,
11,0.8443,0.7639,0.8755,0.7801,,,,,
12,0.8432,0.7106,0.8769,0.7367,,,,,
13,0.8356,0.6254,0.8751,0.8334,,,,,
14,0.8544,0.53,0.8707,0.8175,,,,,
15,0.851,0.4743,0.8636,0.7885,,,,,
16,0.8644,0.8549,0.8769,0.734,,,,,
17,0.8621,0.889,0.8691,0.8269,,,,,
18,0.8688,0.8914,0.8445,0.8481,,,,,
19,0.8661,0.899,0.8361,0.8417,,,,,
20,0.8744,0.8998,0.8199,0.825,,,,,

==> data/no_yoda_MNIST.csv <==
Communication Round,20,30,40,50,Communication_Round_1,20_1,30_1,40_1,50_1
1,0.1058,0.5123,0.1028,0.1095,6,0.6307,0.9363,0.1028,0.0958
2,0.3568,0.7843,0.1028,0.0963,8,0.5146,0.9624,0.1028,0.0958
3,0.3426,0.825,0.1028,0.0958,10,0.9354,0.9699,0.1674,0.0958
4,0.3244,0.9246,0.1028,0.0958,12,0.9519,0.9703,0.8412,0.0958
5,0.6605,0.9329,0.1028,0.0958,14,0.9741,0.9679,0.8921,0.0958
6,0.6307,0.9363,0.1028,0.0958,16,0.9787,0.9555,0.8004,0.0958
7,0.5799,0.9359,0.1028,0.0958,18,0.9813,0.9731,0.8529,0.421
8,0.5146,0.9624,0.1028,0.0958,20,0.9829,0.9653,0.9051,0.2387
9,0.8602,0.9687,0.1028,0.0958,,,,,
10,0.9354,0.9699,0.1674,0.0958,,,,,
11,0.9211,0.97,0.6995,0.0958,,,,,
12,0.9519,0.9703,0.8412,0.0958,,,,,
13,0.9658,0.9695,0.8011,0.0958,,,,,
14,0.9741,0.9679,0.8921,0.0958,,,,,
15,0.9769,0.9632,0.8531,0.0958,,,,,
16,0.9787,0.9555,0.8004,0.0958,,,,,
17,0.9806,0.9471,0.8949,0.8911,,,,,
18,0.9813,0.9731,0.8529,0.821,,,,,
19,0.9826,0.9702,0.917,0.6098,,,,,
20,0.9829,0.9653,0.9051,0.2387,,,,,

==> data/time_round_byzantine.csv <==
Byzantine,MNIST_Time,FashionMNIST_Time,CIFAR10_Time
20,1098.290905,1007.027355,1269.123998
30,1216.41594,1099.848904,1315.537648
40,1318.101402,1122.554198,1333.581501
50,1520.269958,1358.264564,1556.956842

==> data/time_vs_sellers.csv <==
No_of_Sellers,MNIST_Time_1,FashionMNIST_Time_1,CIFAR10_Time_1,MNIST_Time,FashionMNIST_Time,CIFAR10_Time
50,3896.679747,3871.333063,3787.168062,1558.671899,1548.533225,1514.867225
100,9230.511892,9269.550383,8017.437065,3692.204757,3707.820153,3206.974826
150,14537.39572,13466.92104,12165.16428,5814.958286,5386.768417,4866.065712
200,18981.72007,18917.41766,17139.59094,7592.688026,7566.967063,6855.836377
